Exact Decomposition Branching exploiting Lattice Structures

Strict inequalities in mixed-integer linear optimization can cause difficulties in guaranteeing convergence and exactness. Utilizing that optimal vertex solutions follow a lattice structure we propose a rounding rule for strict inequalities that guaranties exactness. The lattice used is generated by $\Delta$-regularity of the constraint matrix belonging to the continuous variables. We apply this rounding rule to Decomposition Branching by Yildiz et al., which uses strict inequalities in its branching rule. We prove that the enhanced algorithm terminates after finite many steps with an exact solution. To validate our approach, we conduct computational experiments for two different models for which $\Delta$-regularity is easily detectable. The results confirm the exactness of our enhanced algorithm and demonstrate that it typically generates smaller branch-and-bound trees.

==> graphics/df_cfl_plot.csv <==
Instance,Nodes_delta,Nodes_eps110,Nodes_eps1100,Nodes_eps11000,Nodes_eps110000,Detailed_status_delta,Detailed_status_eps110,Detailed_status_eps1100,Detailed_status_eps11000,Detailed_status_eps110000
CFL_18_clients_2_facilities_8,3852,3204,32364,323964,407178,finished_opt,finished_opt,finished_opt,finished_opt,timelimit
CFL_6_clients_3_facilities_1,3845,145,10405,474191,433594,finished_opt,finished_opt,finished_opt,timelimit,timelimit
CFL_18_clients_2_facilities_9,5103,1614,17110,171558,423948,finished_opt,finished_opt,finished_opt,finished_opt,timelimit
CFL_12_clients_4_facilities_7,420288,12001,397483,388003,434907,timelimit,finished_opt,timelimit,timelimit,timelimit
CFL_18_clients_3_facilities_5,178142,356543,300997,328713,297527,finished_opt,timelimit,timelimit,timelimit,timelimit
CFL_12_clients_2_facilities_2,74,182,1802,18002,180002,finished_opt,finished_opt,finished_opt,finished_opt,finished_opt
CFL_12_clients_4_facilities_6,88068,52471,417105,288005,304309,finished_opt,finished_opt,timelimit,timelimit,timelimit
CFL_6_clients_4_facilities_9,3796,651,358956,473505,459336,finished_opt,finished_opt,finished_opt,timelimit,timelimit
CFL_18_clients_3_facilities_9,58565,1765,161605,330326,369413,finished_opt,finished_opt,finished_opt,timelimit,timelimit
CFL_12_clients_3_facilities_6,355197,52269,290395,309176,390091,timelimit,finished_opt,timelimit,timelimit,timelimit
CFL_6_clients_4_facilities_10,6214,25320,277509,532993,396225,finished_opt,finished_opt,timelimit,timelimit,timelimit
CFL_18_clients_4_facilities_4,1,1,1,1,1,finished_opt,finished_opt,finished_opt,finished_opt,finished_opt
CFL_6_clients_3_facilities_2,16580,4302,401748,458543,535885,finished_opt,finished_opt,finished_opt,timelimit,timelimit
CFL_18_clients_3_facilities_2,58565,1765,161605,269790,365087,finished_opt,finished_opt,finished_opt,timelimit,timelimit
CFL_12_clients_4_facilities_2,307486,172903,352732,306349,310060,timelimit,finished_opt,timelimit,timelimit,timelimit
CFL_12_clients_2_facilities_3,7426,3688,37314,373588,466658,finished_opt,finished_opt,finished_opt,timelimit,timelimit
CFL_6_clients_2_facilities_9,542,182,1802,18002,180002,finished_opt,finished_opt,finished_opt,finished_opt,finished_opt
CFL_6_clients_4_facilities_3,77246,45978,501824,473439,553245,finished_opt,finished_opt,timelimit,timelimit,timelimit
CFL_6_clients_3_facilities_9,517,1357,124818,500384,420002,finished_opt,finished_opt,finished_opt,timelimit,timelimit
CFL_18_clients_3_facilities_6,42726,6766,356281,343116,330395,finished_opt,finished_opt,timelimit,timelimit,timelimit
CFL_6_clients_2_facilities_10,16,44,404,4004,40004,finished_opt,finished_opt,finished_opt,finished_opt,finished_opt
CFL_12_clients_4_facilities_8,167799,23586,327680,403299,325753,finished_opt,finished_opt,timelimit,timelimit,timelimit
CFL_18_clients_4_facilities_5,1,1,1,1,1,finished_opt,finished_opt,finished_opt,finished_opt,finished_opt
CFL_18_clients_2_facilities_2,1202,402,4002,40002,377446,finished_opt,finished_opt,finished_opt,finished_opt,timelimit
CFL_6_clients_2_facilities_1,78,260,2600,26000,260000,finished_opt,finished_opt,finished_opt,finished_opt,finished_opt
CFL_6_clients_3_facilities_6,75978,491247,355127,479643,430838,finished_opt,finished_opt,timelimit,timelimit,timelimit
CFL_6_clients_4_facilities_1,81376,651,358956,496265,481058,finished_opt,finished_opt,finished_opt,timelimit,timelimit
CFL_6_clients_4_facilities_7,115479,54946,348585,496138,353776,finished_opt,finished_subopt,timelimit,timelimit,timelimit
CFL_18_clients_2_facilities_4,2550,846,8514,85194,340000,finished_opt,finished_opt,finished_opt,finished_opt,timelimit
CFL_18_clients_2_facilities_7,2399,799,7999,79999,371960,finished_opt,finished_opt,finished_opt,finished_opt,timelimit
CFL_6_clients_3_facilities_3,92,62,602,6002,60002,finished_opt,finished_opt,finished_opt,finished_opt,finished_opt
CFL_6_clients_2_facilities_7,223,557,5597,55997,559997,finished_opt,finished_opt,finished_opt,finished_opt,finished_opt
CFL_18_clients_2_facilities_5,925,465,4605,46005,268970,finished_opt,finished_opt,finished_opt,finished_opt,timelimit
CFL_18_clients_2_facilities_6,2211,361,3691,36991,349993,finished_opt,finished_opt,finished_opt,finished_opt,timelimit
CFL_6_clients_3_facilities_5,497416,450534,478755,516791,492067,timelimit,finished_opt,timelimit,timelimit,timelimit
CFL_6_clients_4_facilities_4,487,2723,258432,476717,460003,finished_opt,finished_opt,finished_opt,timelimit,timelimit
CFL_12_clients_3_facilities_10,33125,1025,91205,391910,359990,finished_opt,finished_opt,finished_opt,timelimit,timelimit
CFL_12_clients_3_facilities_4,332510,9910,296019,348397,270353,finished_opt,finished_opt,timelimit,timelimit,timelimit
CFL_6_clients_4_facilities_8,48446,417697,451729,478582,442832,finished_opt,timelimit,timelimit,timelimit,timelimit
CFL_18_clients_4_facilities_9,14767,166,62149,273955,288459,finished_opt,finished_opt,finished_opt,timelimit,timelimit
CFL_18_clients_4_facilities_3,123,23,203,2003,20003,finished_opt,finished_opt,finished_opt,finished_opt,finished_opt
CFL_6_clients_3_facilities_4,132564,132564,461763,475388,460606,finished_opt,finished_opt,timelimit,timelimit,timelimit
CFL_18_clients_2_facilities_10,80626,13324,134464,441278,406305,finished_opt,finished_opt,finished_opt,timelimit,timelimit
CFL_18_clients_3_facilities_10,3536,2428,331345,288824,367273,finished_opt,finished_opt,timelimit,timelimit,timelimit
CFL_6_clients_2_facilities_8,1568,101,1001,10001,100001,finished_opt,finished_infeas,finished_infeas,finished_infeas,finished_infeas
CFL_18_clients_2_facilities_3,3006,61,601,6001,60001,finished_opt,finished_infeas,finished_infeas,finished_infeas,finished_infeas
CFL_12_clients_2_facilities_8,719,599,5999,59999,445853,finished_opt,finished_opt,finished_opt,finished_opt,timelimit
CFL_12_clients_3_facilities_3,44737,31321,306769,366005,346795,finished_opt,finished_opt,timelimit,timelimit,timelimit
CFL_12_clients_2_facilities_6,1934,1284,12984,129984,462950,finished_opt,finished_opt,finished_opt,finished_opt,timelimit
CFL_6_clients_3_facilities_10,188,1448,122408,372103,450887,finished_opt,finished_opt,finished_opt,timelimit,timelimit
CFL_6_clients_2_facilities_6,580,970,9696,97002,530091,finished_opt,finished_opt,finished_opt,finished_opt,timelimit
CFL_12_clients_2_facilities_5,40127,6627,66927,454779,493362,finished_opt,finished_opt,finished_opt,timelimit,timelimit
CFL_12_clients_3_facilities_8,6725,1765,161605,373981,369219,finished_opt,finished_opt,finished_opt,timelimit,timelimit
CFL_18_clients_3_facilities_4,286969,10809,345318,331046,320929,timelimit,finished_opt,timelimit,timelimit,timelimit
CFL_12_clients_4_facilities_9,352139,68706,400554,377899,379840,timelimit,finished_opt,timelimit,timelimit,timelimit
CFL_12_clients_4_facilities_10,358331,29386,361147,393980,418482,timelimit,finished_subopt,timelimit,timelimit,timelimit
CFL_12_clients_4_facilities_5,387624,60804,303130,361261,412460,timelimit,finished_opt,timelimit,timelimit,timelimit
CFL_12_clients_3_facilities_5,51526,32098,382199,371389,344683,finished_opt,finished_opt,timelimit,timelimit,timelimit
CFL_6_clients_2_facilities_2,158,386,3806,38006,380006,finished_opt,finished_opt,finished_opt,finished_opt,finished_opt
CFL_12_clients_4_facilities_1,81376,3796,292822,403607,399943,finished_opt,finished_opt,timelimit,timelimit,timelimit
CFL_6_clients_2_facilities_3,230,402,4000,39994,399996,finished_opt,finished_subopt,finished_subopt,finished_subopt,finished_subopt
CFL_12_clients_2_facilities_7,714,594,5994,59994,458202,finished_opt,finished_opt,finished_opt,finished_opt,timelimit
CFL_6_clients_4_facilities_2,10157,466612,463708,472209,429941,finished_opt,timelimit,timelimit,timelimit,timelimit
CFL_12_clients_3_facilities_7,107617,3363,295877,371303,288610,finished_opt,finished_opt,finished_opt,timelimit,timelimit
CFL_12_clients_2_facilities_9,780,648,6588,65988,454530,finished_opt,finished_opt,finished_opt,finished_opt,timelimit
CFL_6_clients_2_facilities_5,563,939,9399,93999,586485,finished_opt,finished_opt,finished_opt,finished_opt,timelimit
CFL_18_clients_4_facilities_8,242130,58043,290664,315591,260003,timelimit,finished_opt,timelimit,timelimit,timelimit
CFL_18_clients_4_facilities_7,3400,900,81000,229647,246063,finished_opt,finished_opt,finished_opt,timelimit,timelimit
CFL_18_clients_4_facilities_2,81376,651,287148,271271,239869,finished_opt,finished_opt,timelimit,timelimit,timelimit
CFL_12_clients_4_facilities_4,81376,11441,408070,295601,332675,finished_opt,finished_opt,timelimit,timelimit,timelimit
CFL_18_clients_3_facilities_3,300988,18122,347182,294851,313654,timelimit,finished_opt,timelimit,timelimit,timelimit
CFL_18_clients_3_facilities_8,3845,145,10405,394808,376219,finished_opt,finished_opt,finished_opt,timelimit,timelimit
CFL_18_clients_3_facilities_1,242,42,402,4002,40002,finished_opt,finished_opt,finished_opt,finished_opt,finished_opt
CFL_12_clients_2_facilities_4,98,82,802,8002,80002,finished_opt,finished_opt,finished_opt,finished_opt,finished_opt
CFL_6_clients_2_facilities_4,119,287,2807,28007,280007,finished_opt,finished_opt,finished_opt,finished_opt,finished_opt
CFL_6_clients_3_facilities_8,486,485,40805,377391,365536,finished_opt,finished_opt,finished_opt,timelimit,timelimit
CFL_12_clients_2_facilities_1,1642,4163,40795,408639,449309,finished_opt,finished_opt,finished_opt,finished_opt,timelimit
CFL_6_clients_4_facilities_5,1064,1064,474171,482035,391055,finished_opt,finished_opt,timelimit,timelimit,timelimit
CFL_12_clients_3_facilities_2,48363,1467,134325,434109,360005,finished_opt,finished_opt,finished_opt,timelimit,timelimit
CFL_12_clients_3_facilities_1,1765,485,40805,334658,386102,finished_opt,finished_opt,finished_opt,timelimit,timelimit
CFL_12_clients_3_facilities_9,3845,145,10405,337750,375677,finished_opt,finished_opt,finished_opt,timelimit,timelimit
CFL_18_clients_3_facilities_7,295140,166319,291175,329416,323584,timelimit,finished_opt,timelimit,timelimit,timelimit
CFL_18_clients_4_facilities_6,1,1,1,1,1,finished_opt,finished_opt,finished_opt,finished_opt,finished_opt
CFL_12_clients_4_facilities_3,73,61,601,6001,60001,finished_opt,finished_opt,finished_opt,finished_opt,finished_opt
CFL_18_clients_2_facilities_1,2340,780,7800,78000,394812,finished_opt,finished_opt,finished_opt,finished_opt,timelimit
CFL_12_clients_2_facilities_10,23576,3876,39336,342862,442446,finished_opt,finished_opt,finished_opt,timelimit,timelimit
CFL_18_clients_4_facilities_10,43920,1320,121200,240003,334717,finished_opt,finished_opt,finished_opt,timelimit,timelimit
CFL_18_clients_4_facilities_1,290564,38730,251093,260127,340009,timelimit,finished_opt,timelimit,timelimit,timelimit
CFL_6_clients_4_facilities_6,1016,651,358956,488483,455128,finished_opt,finished_opt,finished_opt,timelimit,timelimit
CFL_6_clients_3_facilities_7,6809,3137,283097,471036,484874,finished_opt,finished_opt,finished_opt,timelimit,timelimit


==> graphics/df_misl_plot.csv <==
Instance,Nodes_delta,Nodes_eps110,Nodes_eps1100,Nodes_eps11000,Nodes_eps110000,Detailed_status_delta,Detailed_status_eps110,Detailed_status_eps1100,Detailed_status_eps11000,Detailed_status_eps110000
MI-SL_4_items_5_timebuckets_2,31994,185114,184573,368303,306845,finished_opt,timelimit,timelimit,timelimit,timelimit
MI-SL_3_items_5_timebuckets_4,207328,2758,204619,177221,189379,timelimit,finished_infeas,timelimit,timelimit,timelimit
MI-SL_2_items_4_timebuckets_4,125453,31477,171864,194759,320421,finished_opt,finished_opt,timelimit,timelimit,timelimit
MI-SL_3_items_4_timebuckets_8,241699,257,2525,25205,252005,timelimit,finished_infeas,finished_infeas,finished_infeas,finished_infeas
MI-SL_4_items_5_timebuckets_10,155939,182,1772,17672,147549,timelimit,finished_infeas,finished_infeas,finished_infeas,timelimit
MI-SL_2_items_3_timebuckets_7,14,21,183,1803,18003,finished_opt,finished_opt,finished_opt,finished_opt,finished_opt
MI-SL_2_items_4_timebuckets_6,1594,230,2255,22505,225005,finished_opt,finished_infeas,finished_infeas,finished_infeas,finished_infeas
MI-SL_3_items_5_timebuckets_8,215615,246,2406,24006,240006,timelimit,finished_infeas,finished_infeas,finished_infeas,finished_infeas
MI-SL_2_items_5_timebuckets_6,241006,4286,230968,230008,240874,timelimit,finished_infeas,timelimit,timelimit,timelimit
MI-SL_4_items_3_timebuckets_2,128171,346,3432,34288,191314,timelimit,finished_infeas,finished_infeas,finished_infeas,timelimit
MI-SL_2_items_5_timebuckets_8,23793,1182,11794,14218,8910,timelimit,finished_infeas,finished_infeas,timelimit,timelimit
MI-SL_2_items_3_timebuckets_10,11093,168,1648,16448,164448,finished_opt,finished_infeas,finished_infeas,finished_infeas,finished_infeas
MI-SL_3_items_3_timebuckets_7,751,14000,265355,254596,226888,finished_opt,finished_subopt,timelimit,timelimit,timelimit
MI-SL_3_items_5_timebuckets_3,2234,75,714,7095,70914,finished_opt,finished_infeas,finished_infeas,finished_infeas,finished_infeas
MI-SL_2_items_3_timebuckets_2,5,9,59,559,5559,finished_opt,finished_subopt,finished_subopt,finished_subopt,finished_subopt
MI-SL_2_items_3_timebuckets_6,8119,410,35808,285723,308256,finished_opt,finished_infeas,finished_infeas,timelimit,timelimit
MI-SL_2_items_4_timebuckets_1,297081,626,6221,62186,426101,timelimit,finished_infeas,finished_infeas,finished_infeas,timelimit
MI-SL_2_items_3_timebuckets_3,25,40,367,3640,36367,finished_opt,finished_subopt,finished_subopt,finished_subopt,finished_subopt
MI-SL_2_items_5_timebuckets_10,31982,163299,143023,143821,150573,finished_opt,timelimit,timelimit,timelimit,timelimit
MI-SL_4_items_5_timebuckets_9,122894,1086,10806,108006,5916,timelimit,finished_infeas,finished_infeas,finished_infeas,timelimit
MI-SL_2_items_3_timebuckets_9,986,102,985,9822,98185,finished_opt,finished_infeas,finished_infeas,finished_infeas,finished_infeas
MI-SL_4_items_3_timebuckets_6,3039,37334,253307,213476,223585,finished_opt,finished_subopt,timelimit,timelimit,timelimit
MI-SL_2_items_5_timebuckets_1,100948,157784,156148,153195,177168,finished_opt,timelimit,timelimit,timelimit,timelimit
MI-SL_2_items_4_timebuckets_3,1547,440,4355,43505,435005,finished_opt,finished_infeas,finished_infeas,finished_infeas,finished_infeas
MI-SL_3_items_4_timebuckets_2,60243,5153,123050,114934,116907,timelimit,finished_infeas,timelimit,timelimit,timelimit
MI-SL_2_items_4_timebuckets_8,1055,3268,258398,490791,537893,finished_opt,finished_subopt,finished_subopt,timelimit,timelimit
MI-SL_2_items_5_timebuckets_7,178500,29809,164327,219193,216673,finished_opt,finished_infeas,timelimit,timelimit,timelimit
MI-SL_3_items_3_timebuckets_9,151422,128279,178510,146337,140177,timelimit,finished_subopt,timelimit,timelimit,timelimit
MI-SL_3_items_5_timebuckets_2,3815,27407,208124,172955,169364,finished_opt,finished_subopt,timelimit,timelimit,timelimit
MI-SL_3_items_5_timebuckets_6,227056,118,1126,11206,112006,timelimit,finished_infeas,finished_infeas,finished_infeas,finished_infeas
MI-SL_4_items_5_timebuckets_5,107503,9582,101998,100238,88918,timelimit,finished_infeas,timelimit,timelimit,timelimit
MI-SL_4_items_3_timebuckets_5,36128,22616,259760,227809,230563,finished_opt,finished_subopt,timelimit,timelimit,timelimit
MI-SL_4_items_3_timebuckets_9,117095,10730,271366,261098,295877,finished_opt,finished_infeas,timelimit,timelimit,timelimit
MI-SL_3_items_5_timebuckets_9,5205,36449,212341,191539,206589,finished_opt,finished_subopt,timelimit,timelimit,timelimit
MI-SL_4_items_4_timebuckets_10,107580,1756,119398,124680,106378,timelimit,finished_infeas,timelimit,timelimit,timelimit
MI-SL_3_items_4_timebuckets_4,131983,276571,228120,217535,226889,finished_opt,timelimit,timelimit,timelimit,timelimit
MI-SL_4_items_3_timebuckets_1,62953,224856,309697,241731,248105,finished_opt,timelimit,timelimit,timelimit,timelimit
MI-SL_2_items_4_timebuckets_5,1580,4907,290997,284179,245189,finished_opt,finished_subopt,timelimit,timelimit,timelimit
MI-SL_4_items_5_timebuckets_3,112621,3485,110216,110187,96673,timelimit,finished_infeas,timelimit,timelimit,timelimit
MI-SL_4_items_4_timebuckets_4,103286,23168,103901,95152,93827,timelimit,finished_infeas,timelimit,timelimit,timelimit
MI-SL_2_items_3_timebuckets_5,13807,215698,300823,285110,338644,finished_opt,finished_opt,timelimit,timelimit,timelimit
MI-SL_3_items_5_timebuckets_1,56924,4642,203828,208872,177426,finished_opt,finished_infeas,timelimit,timelimit,timelimit
MI-SL_4_items_4_timebuckets_7,104656,10179,110921,99109,102384,timelimit,finished_infeas,timelimit,timelimit,timelimit
MI-SL_2_items_3_timebuckets_1,46,73,721,7201,72001,finished_opt,finished_opt,finished_opt,finished_opt,finished_opt
MI-SL_4_items_4_timebuckets_2,202536,157860,196948,232277,220005,timelimit,finished_subopt,timelimit,timelimit,timelimit
MI-SL_4_items_4_timebuckets_1,130675,224748,197940,281989,270767,finished_opt,timelimit,timelimit,timelimit,timelimit
MI-SL_4_items_3_timebuckets_4,18841,105023,109427,108657,103477,finished_opt,timelimit,timelimit,timelimit,timelimit
MI-SL_4_items_4_timebuckets_6,2175,1734,2166,2135,2002,timelimit,finished_infeas,timelimit,timelimit,timelimit
MI-SL_4_items_5_timebuckets_6,122175,74741,230511,205191,187659,timelimit,finished_infeas,timelimit,timelimit,timelimit
MI-SL_4_items_4_timebuckets_9,105147,767,67005,187385,175633,timelimit,finished_infeas,finished_infeas,timelimit,timelimit
MI-SL_3_items_3_timebuckets_3,124,228,8803,154574,165470,finished_opt,finished_subopt,finished_subopt,timelimit,timelimit
MI-SL_3_items_4_timebuckets_7,209618,217489,231439,203652,273259,finished_opt,timelimit,timelimit,timelimit,timelimit
MI-SL_4_items_5_timebuckets_4,56539,730,7266,72618,134950,timelimit,finished_infeas,finished_infeas,finished_infeas,timelimit
MI-SL_2_items_5_timebuckets_2,220818,121,1163,11577,115720,timelimit,finished_infeas,finished_infeas,finished_infeas,finished_infeas
MI-SL_4_items_5_timebuckets_1,99631,6387,95046,93875,80670,timelimit,finished_infeas,timelimit,timelimit,timelimit
MI-SL_3_items_3_timebuckets_8,285598,2214,207255,221444,278358,timelimit,finished_infeas,finished_infeas,timelimit,timelimit
MI-SL_3_items_4_timebuckets_1,146068,249,2461,24575,177245,timelimit,finished_infeas,finished_infeas,finished_infeas,timelimit
MI-SL_3_items_4_timebuckets_9,148290,1828,141232,133968,296369,timelimit,finished_infeas,timelimit,timelimit,timelimit
MI-SL_4_items_4_timebuckets_3,202689,95,905,9005,90005,timelimit,finished_infeas,finished_infeas,finished_infeas,finished_infeas
MI-SL_4_items_3_timebuckets_7,807,142,1340,13332,133246,finished_opt,finished_subopt,finished_subopt,finished_subopt,finished_subopt
MI-SL_4_items_3_timebuckets_8,41849,238,2348,23444,101944,timelimit,finished_infeas,finished_infeas,finished_infeas,timelimit
MI-SL_3_items_3_timebuckets_4,19,70,651,6457,64525,finished_opt,finished_subopt,finished_subopt,finished_subopt,finished_subopt
MI-SL_3_items_3_timebuckets_5,82490,225,2222,22185,122905,timelimit,finished_infeas,finished_infeas,finished_infeas,timelimit
MI-SL_2_items_4_timebuckets_2,124281,251139,235797,256085,241265,finished_opt,timelimit,timelimit,timelimit,timelimit
MI-SL_3_items_5_timebuckets_7,318854,804,8004,80004,327447,timelimit,finished_infeas,finished_infeas,finished_infeas,timelimit
MI-SL_3_items_5_timebuckets_5,366,137091,258046,265662,301546,finished_opt,timelimit,timelimit,timelimit,timelimit
MI-SL_2_items_4_timebuckets_10,72427,257116,359271,452326,432686,finished_opt,timelimit,timelimit,timelimit,timelimit
MI-SL_3_items_4_timebuckets_3,1475,4001,230509,223142,233910,finished_opt,finished_subopt,timelimit,timelimit,timelimit
MI-SL_3_items_4_timebuckets_6,2713,19773,224730,228428,271946,finished_opt,finished_subopt,timelimit,timelimit,timelimit
MI-SL_2_items_4_timebuckets_9,831,123550,280578,271038,264889,finished_opt,finished_opt,timelimit,timelimit,timelimit
MI-SL_2_items_3_timebuckets_4,6,9,62,587,5837,finished_opt,finished_subopt,finished_subopt,finished_subopt,finished_subopt
MI-SL_3_items_3_timebuckets_2,114791,92738,262055,255952,207692,finished_opt,finished_infeas,timelimit,timelimit,timelimit
MI-SL_4_items_3_timebuckets_10,1795,206702,248822,237096,207161,finished_opt,finished_subopt,timelimit,timelimit,timelimit
MI-SL_2_items_5_timebuckets_3,3257,318,3126,31206,312006,finished_opt,finished_infeas,finished_infeas,finished_infeas,finished_infeas
MI-SL_4_items_3_timebuckets_3,218195,1151,103168,249923,188860,timelimit,finished_infeas,finished_infeas,timelimit,timelimit
MI-SL_2_items_5_timebuckets_5,702,19659,253775,227261,215143,finished_opt,finished_subopt,timelimit,timelimit,timelimit
MI-SL_3_items_4_timebuckets_10,67200,48986,344625,313118,336335,finished_opt,finished_infeas,timelimit,timelimit,timelimit
MI-SL_4_items_4_timebuckets_5,4794,23345,52199,43541,44174,timelimit,finished_infeas,timelimit,timelimit,timelimit
MI-SL_2_items_3_timebuckets_8,460,4777,305173,273942,291772,finished_opt,finished_opt,timelimit,timelimit,timelimit
MI-SL_3_items_3_timebuckets_10,242886,6495,272837,212050,216070,finished_opt,finished_subopt,timelimit,timelimit,timelimit
MI-SL_4_items_5_timebuckets_8,182102,2366,218006,329306,290061,timelimit,finished_infeas,finished_infeas,timelimit,timelimit
MI-SL_4_items_4_timebuckets_8,103152,5253,102121,97183,103534,timelimit,finished_infeas,timelimit,timelimit,timelimit
MI-SL_2_items_5_timebuckets_9,538,2871,243349,225946,206420,finished_opt,finished_subopt,timelimit,timelimit,timelimit
MI-SL_3_items_5_timebuckets_10,232731,954,9506,95006,335790,timelimit,finished_infeas,finished_infeas,finished_infeas,timelimit
MI-SL_3_items_3_timebuckets_6,188250,201149,190149,188878,182826,finished_opt,timelimit,timelimit,timelimit,timelimit
MI-SL_2_items_5_timebuckets_4,221806,245481,231415,233105,247741,finished_opt,timelimit,timelimit,timelimit,timelimit
MI-SL_2_items_4_timebuckets_7,12818,54786,266147,272234,238286,finished_opt,finished_subopt,timelimit,timelimit,timelimit
MI-SL_3_items_3_timebuckets_1,17948,12489,266547,251248,274460,finished_opt,finished_subopt,timelimit,timelimit,timelimit
MI-SL_3_items_4_timebuckets_5,235643,173,1703,17003,170003,timelimit,finished_infeas,finished_infeas,finished_infeas,finished_infeas
MI-SL_4_items_5_timebuckets_7,184080,358,3546,35434,235434,timelimit,finished_infeas,finished_infeas,finished_infeas,timelimit

